The NANOGrav 12.5-year Data Set: Wideband Timing of 47 Millisecond Pulsars

We present a new analysis of the profile data from the 47 millisecond pulsars comprising the 12.5-year data set of the North American Nanohertz Observatory for Gravitational Waves (NANOGrav), which is presented in a parallel paper (Alam et al. 2021a; NG12.5). Our reprocessing is performed using "wideband" timing methods, which use frequency-dependent template profiles, simultaneous time-of-arrival (TOA) and dispersion measure (DM) measurements from broadband observations, and novel analysis techniques. In particular, the wideband DM measurements are used to constrain the DM portion of the timing model. We compare the ensemble timing results to NG12.5 by examining the timing residuals, timing models, and noise model components. There is a remarkable level of agreement across all metrics considered. Our best-timed pulsars produce encouragingly similar results to those from NG12.5. In certain cases, such as high-DM pulsars with profile broadening, or sources that are weak and scintillating, wideband timing techniques prove to be beneficial, leading to more precise timing model parameters by 10-15%. The high-precision, multi-band measurements of several pulsars indicate frequency-dependent DMs. Compared to the narrowband analysis in NG12.5, the TOA volume is reduced by a factor of 33, which may ultimately facilitate computational speed-ups for complex pulsar timing array analyses. This first wideband pulsar timing data set is a stepping stone, and its consistent results with NG12.5 assure us that such data sets are appropriate for gravitational wave analyses.

==> misc/abstract_plaintext.txt <==
We present a new analysis of the profile data from the 47 millisecond pulsars comprising the 12.5-year data set of the North American Nanohertz Observatory for Gravitational Waves (NANOGrav), which is presented in a parallel paper (Alam et al. 2021a; NG12.5).  Our reprocessing is performed using ``wideband'' timing methods, which use frequency-dependent template profiles, simultaneous time-of-arrival (TOA) and dispersion measure (DM) measurements from broadband observations, and novel analysis techniques.  In particular, the wideband DM measurements are used to constrain the DM portion of the timing model.  We compare the ensemble timing results to NG12.5 by examining the timing residuals, timing models, and noise model components.  There is a remarkable level of agreement across all metrics considered.  Our best-timed pulsars produce encouragingly similar results to those from NG12.5.  In certain cases, such as high-DM pulsars with profile broadening, or sources that are weak and scintillating, wideband timing techniques prove to be beneficial, leading to more precise timing model parameters by 10-15%.  The high-precision, multi-band measurements of several pulsars indicate frequency-dependent DMs.  Compared to the narrowband analysis in NG12.5, the TOA volume is reduced by a factor of 33, which may ultimately facilitate computational speed-ups for complex pulsar timing array analyses.  This first wideband pulsar timing data set is a stepping stone, and its consistent results with NG12.5 assure us that such data sets are appropriate for gravitational wave analyses.


==> misc/author_list_plaintext.txt <==
Md F. Alam, Zaven Arzoumanian, Paul T. Baker, Harsha Blumer, Keith E. Bohler, Adam Brazier, Paul R. Brook, Sarah Burke-Spolaor, Keeisi Caballero, Richard S. Camuccio, Rachel L. Chamberlain, Shami Chatterjee, James M. Cordes, Neil J. Cornish, Fronefield Crawford, H. Thankful Cromartie, Megan E. DeCesar, Paul B. Demorest, Timothy Dolch, Justin A. Ellis, Robert D. Ferdman, Elizabeth C. Ferrara, William Fiore, Emmanuel Fonseca, Yhamil Garcia, Nathan Garver-Daniels, Peter A. Gentile, Deborah C. Good, Jordan A. Gusdorff, Daniel Halmrast, Jeffrey S. Hazboun, Kristina Islo, Ross J. Jennings, Cody Jessup, Megan L. Jones, Andrew R. Kaiser, David L. Kaplan, Luke Zoltan Kelley, Joey Shapiro Key, Michael T. Lam, T. Joseph W. Lazio, Duncan R. Lorimer, Jing Luo, Ryan S. Lynch, Dustin Madison, Kaleb Maraccini, Maura A. McLaughlin, Chiara M. F. Mingarelli, Cherry Ng, Benjamin M. X. Nguyen, David J. Nice, Timothy T. Pennucci, Nihan S. Pol, Joshua Ramette, Scott M. Ransom, Paul S. Ray, Brent J. Shapiro-Albert, Xavier Siemens, Joseph Simon, Renee Spiewak, Ingrid H. Stairs, Daniel R. Stinebring, Kevin Stovall, Joseph K. Swiggum, Stephen R. Taylor, Michael Tripepi, Michele Vallisneri, Sarah J. Vigeland, Caitlin A. Witt, and Weiwei Zhu, for the NANOGrav Collaboration

